Design and validation of a low cost programmable controlled environment for study and production of plants, mushroom, and insect larvae

Use of commercial growth chambers for study of biological processes involved in biomass growth and production pose certain limitations on the nature of studies that can be performed in them. Optimization of biomass rearing and production process requires quantitative study of environment influences on the organism and eventually the products and byproducts consumed and produced. This work presents a low cost modular system designed to facilitate quantitative study of growth processes and resource exchanges in organisms such as plants, fungi and insect larvae. The proposed system constitutes of modular units each performing a specific function. A novel compact thermoelectric cooler based unit is designed for conditioning the air. Sensor cluster for measuring gas concentrations, air properties (temperature, humidity, pressure), and growing medium properties is implemented and tested. An actuator cluster for resource exchange and a wiring and control scheme for light spectrum adjustment is proposed. A three tier hierarchical software framework consisting of an open-source cloud platform for data aggregation and user interaction, embedded firmware for microcontroller, and an application development framework for test automation and experiment regime design is developed and presented. A series of experiments and tests were performed using the designed hardware and software to evaluate its capabilities and limitations. This controlled environment was used to study the photosynthesis and its dependency on temperature and light intensity in Ocimum basilicum. In a second experiment, evolution of metabolic activity of Hermetia illucens larvae over its larval phase was studied and the metabolic products and byproducts were quantitatively measured.

==> gfx/pdf/LED_Layout.pdf_tex <==
%% Creator: Inkscape inkscape 0.92.3, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'LED_Layout.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{378.63137081bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,1.10331493)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{LED_Layout.pdf}}%
  \end{picture}%
\endgroup%

